Multi-factor authentication for users of non-internet based applications of blockchain-based platforms

Attacks targeting several millions of non-internet based application users are on the rise. These applications such as SMS and USSD typically do not benefit from existing multi-factor authentication methods due to the nature of their interaction interfaces and mode of operations. To address this problem, we propose an approach that augments blockchain with multi-factor authentication based on evidence from blockchain transactions combined with risk analysis. A profile of how a user performs transactions is built overtime and is used to analyse the risk level of each new transaction. If a transaction is flagged as high risk, we generate n-factor layers of authentication using past endorsed blockchain transactions. A demonstration of how we used the proposed approach to authenticate critical financial transactions in a blockchain-based asset financing platform is also discussed.

==> jsons/workflow_with_authentication.json <==
{
    "events": [
        {
            "doc0": {
                "user": "SalesRepresentative",
                "organization": "Distributor",
                "eventType": "OrderConfirmation",
                "docHash": "5E8FF9BF55B" // Contains the hashed quantity of the confirmed order
            }
        },
        {
            "doc1": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "RequestForLoanFinancing",
                "docHash": "5E8FF9BF55B" // Contains the hashed amount of the confirmed order
            }
        },
        {
            "doc2": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "AugmentedAuthentication",
                "docHash": "B015CFEC81A" // Contains the hashed challenge correctly answered derived from the previous action
            }
        },
        {
            "doc3": {
                "user": "RiskOfficer",
                "organization": "Financier",
                "eventType": "FinancierApproval",
                "docHash": "18CF8D98C41" // Contains the hashed amount that was approved
            }
        },
        {
            "doc4": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "LoanTermsConfirmation",
                "docHash": "825649AED81" // Contains the hashed name of the distributor used before
            }
        },
        {
            "doc5": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "BuyerConfirmDelivery",
                "docHash": "49062D67BB7" // Contains the hashed name of the financier
            }
        }
    ]
}

==> jsons/workflow_without_authentication.json <==
{
    "events": [
        {
            "doc0": {
                "user": "SalesRepresentative",
                "organization": "Distributor",
                "eventType": "OrderConfirmation",
                "docHash": "5E8FF9BF55B" // Contains the hashed quantity of the confirmed order
            }
        },
        {
            "doc1": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "RequestForLoanFinancing",
                "docHash": "5E8FF9BF55B" // Contains the hashed amount of the confirmed order
            }
        },
        {
            "doc2": {
                "user": "RiskOfficer",
                "organization": "Financier",
                "eventType": "FinancierApproval",
                "docHash": "18CF8D98C41" // Contains the hashed amount that was approved
            }
        },
        {
            "doc3": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "LoanTermsConfirmation",
                "docHash": "825649AED81" // Contains the hashed name of the distributor used before
            }
        },
        {
            "doc4": {
                "user": "Shopkeeper",
                "organization": "SME",
                "eventType": "BuyerConfirmDelivery",
                "docHash": "49062D67BB7" // Contains the hashed name of the financier
            }
        }
    ]
}
